Detecting Ghostwriters in High Schools

Students hiring ghostwriters to write their assignments is an increasing problem in educational institutions all over the world, with companies selling these services as a product. In this work, we develop automatic techniques with special focus on detecting such ghostwriting in high school assignments. This is done by training deep neural networks on an unprecedented large amount of data supplied by the Danish company MaCom, which covers 90% of Danish high schools. We achieve an accuracy of 0.875 and a AUC score of 0.947 on an evenly split data set.

==> data/plot.csv <==
TPR;TNR;FPR;FAR;TAR
1.0;0.0;1.0;0.0;1.0
1.0;0.0010845986984815619;0.9989154013015185;0.0;1.0
1.0;0.0035249457700650758;0.9964750542299349;0.0;1.0
1.0;0.0056941431670282;0.9943058568329718;0.0;1.0
1.0;0.008405639913232104;0.9915943600867679;0.0;1.0
0.9997288503253796;0.01274403470715835;0.9872559652928417;0.020833333333333332;0.9791666666666666
0.9994577006507592;0.016268980477223426;0.9837310195227765;0.03225806451612903;0.967741935483871
0.9994577006507592;0.020607375271149676;0.9793926247288504;0.02564102564102564;0.9743589743589743
0.9994577006507592;0.026301518438177875;0.9736984815618221;0.020202020202020204;0.9797979797979798
0.9994577006507592;0.03226681127982647;0.9677331887201736;0.01652892561983471;0.9834710743801653
0.9994577006507592;0.03877440347071583;0.9612255965292842;0.013793103448275862;0.9862068965517241
0.9994577006507592;0.04880694143167028;0.9511930585683297;0.01098901098901099;0.989010989010989
0.9994577006507592;0.056670281995661605;0.9433297180043384;0.009478672985781991;0.990521327014218
0.9994577006507592;0.06751626898047722;0.9324837310195228;0.00796812749003984;0.9920318725099602
0.9994577006507592;0.07809110629067245;0.9219088937093276;0.006896551724137931;0.993103448275862
0.9994577006507592;0.08947939262472886;0.9105206073752712;0.006024096385542169;0.9939759036144579
0.9989154013015185;0.09978308026030369;0.9002169197396963;0.010752688172043012;0.989247311827957
0.9986442516268981;0.11252711496746204;0.887472885032538;0.011904761904761904;0.9880952380952381
0.9983731019522777;0.12554229934924077;0.8744577006507592;0.01279317697228145;0.9872068230277186
0.9983731019522777;0.13774403470715835;0.8622559652928417;0.011673151750972763;0.9883268482490273
0.9983731019522777;0.1504880694143167;0.8495119305856833;0.0106951871657754;0.9893048128342246
0.9978308026030369;0.16621475054229934;0.8337852494577007;0.01288244766505636;0.9871175523349437
0.9964750542299349;0.18383947939262474;0.8161605206073752;0.01881331403762663;0.9811866859623734
0.9953904555314533;0.20227765726681127;0.7977223427331888;0.022280471821756225;0.9777195281782438
0.9945770065075922;0.22071583514099782;0.7792841648590022;0.023980815347721823;0.9760191846522782
0.9943058568329718;0.2415943600867679;0.7584056399132321;0.023026315789473683;0.9769736842105263
0.9940347071583514;0.2651843817787419;0.7348156182212582;0.022;0.978
0.9940347071583514;0.28335140997830804;0.7166485900216919;0.020618556701030927;0.979381443298969
0.993763557483731;0.30748373101952275;0.6925162689804772;0.019878997407087293;0.9801210025929127
0.9924078091106291;0.3275488069414317;0.6724511930585684;0.022653721682847898;0.9773462783171522
0.9918655097613883;0.34869848156182215;0.6513015184381779;0.022796352583586626;0.9772036474164134
0.9907809110629068;0.37011930585683295;0.629880694143167;0.024303073624017155;0.9756969263759828
0.988882863340564;0.39343817787418656;0.6065618221258134;0.027479892761394103;0.9725201072386059
0.9880694143167028;0.4170281995661605;0.5829718004338396;0.02781289506953224;0.9721871049304678
0.9867136659436009;0.43980477223427333;0.5601952277657267;0.029323758228605626;0.9706762417713943
0.9848156182212582;0.4598698481561822;0.5401301518438177;0.0319634703196347;0.9680365296803652
0.9842733188720173;0.48400216919739697;0.515997830802603;0.031470428648941944;0.9685295713510581
0.982646420824295;0.5065075921908894;0.49349240780911063;0.033126293995859216;0.9668737060041408
0.9799349240780911;0.5281995661605207;0.47180043383947934;0.036597428288822946;0.963402571711177
0.9772234273318872;0.5523318872017353;0.4476681127982647;0.039603960396039604;0.9603960396039604
0.9747830802603037;0.580531453362256;0.419468546637744;0.04162936436884512;0.9583706356311549
0.9723427331887202;0.6033080260303688;0.3966919739696312;0.04383326171035668;0.9561667382896433
0.9690889370932755;0.6244577006507592;0.37554229934924077;0.047165908150599914;0.9528340918494
0.9636659436008677;0.64587852494577;0.35412147505423;0.05325914149443561;0.9467408585055643
0.959056399132321;0.6691973969631236;0.33080260303687636;0.057655593738067966;0.942344406261932
0.9530911062906724;0.6936008676789588;0.3063991323210412;0.06334675942878067;0.9366532405712193
0.9476681127982647;0.7155639913232104;0.28443600867678964;0.0681497175141243;0.9318502824858756
0.9398047722342733;0.7337310195227765;0.26626898047722347;0.07581967213114754;0.9241803278688525
0.9338394793926247;0.7543383947939263;0.24566160520607372;0.0806345009914078;0.9193654990085922
0.9243492407809111;0.7716919739696312;0.22830802603036882;0.08928;0.91072
0.9154013015184381;0.7912147505422994;0.2087852494577006;0.09659442724458205;0.903405572755418
0.908351409978308;0.8134490238611713;0.18655097613882865;0.1012582384661474;0.8987417615338527
0.9002169197396963;0.8370390455531453;0.16296095444685466;0.1065123010130246;0.8934876989869754
0.8882863340563991;0.8527657266811279;0.14723427331887207;0.11582794489738543;0.8841720551026145
0.8774403470715835;0.8663232104121475;0.13367678958785245;0.12393748286262682;0.8760625171373732
0.8674078091106291;0.8836767895878525;0.11632321041214755;0.13046958377801493;0.869530416221985
0.8527657266811279;0.8964208242950108;0.1035791757049892;0.1410756040530008;0.8589243959469992
0.8373101952277657;0.908351409978308;0.09164859002169201;0.1518987341772152;0.8481012658227848
0.8248373101952278;0.9181127982646421;0.0818872017353579;0.16021825396825398;0.839781746031746
0.8120932754880694;0.928416485900217;0.07158351409978303;0.16832645129948992;0.83167354870051
0.7963665943600867;0.9376355748373102;0.06236442516268981;0.1784271798526966;0.8215728201473034
0.7819956616052061;0.9449566160520607;0.055043383947939284;0.1874562835159711;0.8125437164840289
0.7567787418655098;0.9533622559652929;0.04663774403470711;0.20326308633582596;0.796736913664174
0.7369848156182213;0.9587852494577006;0.041214750542299394;0.21526853084775854;0.7847314691522415
0.7142082429501084;0.9644793926247288;0.035520607375271185;0.22858382129689872;0.7714161787031013
0.690347071583514;0.9720715835140998;0.027928416485900165;0.2415908610112122;0.7584091389887878
0.669468546637744;0.9761388286334056;0.02386117136659438;0.25295704503008926;0.7470429549699107
0.6456073752711496;0.9796637744034707;0.020336225596529256;0.265650406504065;0.734349593495935
0.6209327548806941;0.9831887201735358;0.016811279826464243;0.27826433121019106;0.7217356687898089
0.5921908893709328;0.9859002169197397;0.014099783080260275;0.2926070038910506;0.7073929961089493
0.5688720173535792;0.987527114967462;0.012472885032537961;0.3038990825688073;0.6961009174311927
0.5428416485900217;0.9902386117136659;0.009761388286334105;0.3158486324466092;0.6841513675533908
0.5157266811279827;0.9924078091106291;0.007592190889370909;0.32794711715020197;0.672052882849798
0.4896963123644252;0.9934924078091106;0.006507592190889366;0.3393436711143166;0.6606563288856834
0.4631236442516269;0.9948481561822126;0.005151843817787438;0.3505045140732873;0.6494954859267127
0.43953362255965295;0.9964750542299349;0.0035249457700651243;0.3599791013584117;0.6400208986415883
0.41431670281995664;0.9970173535791758;0.002982646420824242;0.3700531094740449;0.6299468905259551
0.3842190889370933;0.9978308026030369;0.002169197396963085;0.38161653503612836;0.6183834649638716
0.3522234273318872;0.9986442516268981;0.0013557483731019282;0.39344532279314887;0.6065546772068511
0.33134490238611713;0.9989154013015185;0.0010845986984815426;0.4009756097560976;0.5990243902439024
0.30558568329718006;0.9989154013015185;0.0010845986984815426;0.4100880704563651;0.5899119295436349
0.27765726681127983;0.9994577006507592;0.0005422993492407713;0.4195275590551181;0.5804724409448818
0.25189804772234275;0.9997288503253796;0.00027114967462038564;0.42801737511635124;0.5719826248836488
0.2329175704989154;0.9997288503253796;0.00027114967462038564;0.43416206261510126;0.5658379373848987
0.2101409978308026;0.9997288503253796;0.00027114967462038564;0.44136363636363635;0.5586363636363636
0.1876355748373102;0.9997288503253796;0.00027114967462038564;0.4483016609307197;0.5516983390692802
0.16648590021691975;0.9997288503253796;0.00027114967462038564;0.45466646945718087;0.5453335305428191
0.14642082429501085;0.9997288503253796;0.00027114967462038564;0.46057059253840527;0.5394294074615947
0.12581344902386118;1.0;0.0;0.4664351851851852;0.5335648148148149
0.10900216919739697;1.0;0.0;0.4711786636076857;0.5288213363923143
0.09191973969631237;1.0;0.0;0.4759130311212164;0.5240869688787836
0.0737527114967462;1.0;0.0;0.48085585585585583;0.5191441441441442
0.056941431670282;1.0;0.0;0.485347474183645;0.514652525816355
0.04121475054229935;1.0;0.0;0.4894795127353267;0.5105204872646734
0.02928416485900217;1.0;0.0;0.4925701706108971;0.5074298293891029
0.016268980477223426;1.0;0.0;0.49589939857845816;0.5041006014215419
0.007863340563991324;1.0;0.0;0.49802640533551107;0.501973594664489
0.0035249457700650758;1.0;0.0;0.49911720765992124;0.5008827923400787
0.0008134490238611713;1.0;0.0;0.49979655499796555;0.5002034450020345

